Description of the Odin Event Extraction Framework and Rule Language

This document describes the Odin framework, which is a domain-independent platform for developing rule-based event extraction models. Odin aims to be powerful (the rule language allows the modeling of complex syntactic structures) and robust (to recover from syntactic parsing errors, syntactic patterns can be freely mixed with surface, token-based patterns), while remaining simple (some domain grammars can be up and running in minutes), and fast (Odin processes over 100 sentences/second in a real-world domain with over 200 rules). Here we include a thorough definition of the Odin rule language, together with a description of the Odin API in the Scala language, which allows one to apply these rules to arbitrary texts.

==> code/cities.yml <==
- name: cities-1
  label: Cities
  priority: 2
  pattern: |
    trigger = [lemma=city]
    # produces 4 EventMentions each with 1 city
    city:Location = prep_like

- name: cities-2
  label: Cities
  priority: 2
  pattern: |
    trigger = [lemma=city]
    # produces 1 EventMention with 4 cities
    city:Location+ = prep_like

- name: cities-3
  label: Cities
  priority: 2
  pattern: |
    trigger = [lemma=city]
    # produces 6 EventMentions each with 2 cities
    city:Location{2} = prep_like


==> code/fonzie.yml <==
- name: noun
  label: Noun
  priority: 1
  type: token
  unit: tag
  pattern: |
    /^NN/

- name: jump
  label: Jump
  priority: 2
  pattern: |
    trigger = [lemma=jump]
    entity:Noun = nsubj
    obstacle:Noun = prep_over


==> code/relmention.yml <==
name: rel-mention-dep-example
label: EntityLocation
pattern: |
  entity: Entity (*@\label{code:rel-dep-start}@*)
  location: Location = </.bj/? /^prep_(at|in|on)$/

name: rel-mention-tok-example
label: EntityLocation
type: token
unit: tag
pattern: |
  @entity: Entity [lemma=/^(at|in|on)$/] DT? @location: Location
    | (*@\label{code:token-disjunct}@*)
  @entity: Entity (?= /^V/+? [lemma=/^(at|in|on)$/] DT?) @location: Location
    |
  (?<entity> [incoming=/obj/]) [lemma=/^(at|in|on)$/] DT? (?<location> /^N/+)


==> code/repeatedargs.yml <==
- name: repeated_args
  priority: 1
  type: token
  unit: tag
  label: Robbery
  pattern: |
     @robber:Person and @robber:Person robbed []*? @location:Location


==> code/repeatedargsonthefly.yml <==
- name: repeated_args_1
  priority: 1
  type: token
  unit: tag
  label: Robbery
  pattern: |
     (?<robber> Bonnie) and (?<robber> Clyde) robbed []*? (?<location> bank)


==> code/unit.yml <==
- name: test_tag
  priority: 1
  type: token
  unit: tag
  label: Ghouls
  pattern: |
     @witness:Person /^(MD|V)/* VBD DT @theme:Ghost

- name: test_lemma
  priority: 1
  type: token
  unit: lemma
  label: Ghouls
  pattern: |
     @witness:Person [tag =/^(MD|V)/]* see a @theme:Ghost

